Long-Context Drafting Does Not Require Long-Context Drafters

Speculative decoding pairs a cheap drafter with parallel verification against the target. At ultra-long context it stops paying, because a drafter that attends over the full prefix inherits the target's context-dependent cost, so the speedup it was meant to provide first erodes and then reverses. The standard response is to build a long-context drafter, by training or fine-tuning one, or by using a multi-token-prediction head shipped inside the target checkpoint. We argue this is unnecessary, because the drafters in use are target-conditioned, reading hidden states the target computed over the entire prefix, so distant context already reaches them without their own attention, and verification corrects what they miss. We therefore freeze released short-context drafters and run them far past their training length under two inference-time mechanisms, one bounding the attention cache they see, which fixes their cost, and one re-basing their rotary position indices into the trained range. No weight is touched and the only tunable saturates early, so one vLLM-side configuration spans 4k to two million tokens, costing at most 0.16x of speedup at short length. We prove when a common index shift leaves the drafter's computation exactly unchanged, and decompose acceptance into two measurable gaps with sharp bounds. Whatever speedup a frozen drafter delivers at short context, it retains out to two million tokens, across three target-drafter pairs and five corpora. The claim concerns the flatness rather than the multiple, and removing either mechanism eliminates it. The gain is conditional on the speculative cost per emitted token staying below the matched target-only cost.

==> bound_by_W.csv <==
W,B_W,tau_star,rho_at_tau_star,B_lo95,B_hi95,rho_tau0.05,rho_high_entropy,rho_low_entropy_clean,rho_low_entropy_padded
128,0.5118,0.310,0.2583,0.4756,0.5518,0.7189,0.8256,0.4520,0.0000
256,0.5659,0.285,0.2086,0.5284,0.6011,0.6886,0.7976,0.4160,0.0000
512,0.6178,0.265,0.1594,0.5742,0.6562,0.6520,0.7680,0.3620,0.0000
1024,0.6605,0.240,0.1309,0.6200,0.6987,0.6194,0.7376,0.3240,0.0000
1536,0.6875,0.240,0.0954,0.6522,0.7209,0.6034,0.7208,0.3100,0.0000
2048,0.6944,0.215,0.1154,0.6555,0.7300,0.5851,0.7088,0.2760,0.0000
2560,0.7024,0.220,0.0994,0.6655,0.7405,0.5686,0.6848,0.2780,0.0000
3072,0.7130,0.195,0.1143,0.6799,0.7491,0.5583,0.6728,0.2720,0.0000
3584,0.7250,0.195,0.0994,0.6911,0.7553,0.5360,0.6416,0.2720,0.0000
4096,0.7360,0.195,0.0857,0.7056,0.7703,0.5120,0.6328,0.2100,0.0000
4608,0.7428,0.185,0.0886,0.7069,0.7738,0.5017,0.6192,0.2080,0.0000
5120,0.7532,0.170,0.0926,0.7168,0.7877,0.4891,0.6016,0.2080,0.0000
5632,0.7541,0.170,0.0914,0.7154,0.7878,0.4817,0.5952,0.1980,0.0000
6144,0.7599,0.175,0.0789,0.7249,0.7914,0.4749,0.5840,0.2020,0.0000
6656,0.7632,0.160,0.0914,0.7267,0.7993,0.4634,0.5712,0.1940,0.0000
7168,0.7680,0.160,0.0857,0.7259,0.8017,0.4554,0.5616,0.1900,0.0000
7680,0.7724,0.145,0.0966,0.7310,0.8085,0.4417,0.5432,0.1880,0.0000
8192,0.7779,0.155,0.0794,0.7380,0.8101,0.4480,0.5512,0.1900,0.0000
8704,0.7781,0.150,0.0846,0.7417,0.8111,0.4337,0.5328,0.1860,0.0000
9216,0.7817,0.145,0.0857,0.7446,0.8156,0.4194,0.5128,0.1860,0.0000
9728,0.7837,0.145,0.0834,0.7453,0.8193,0.4109,0.5032,0.1800,0.0000
10240,0.7873,0.140,0.0846,0.7491,0.8225,0.4086,0.5000,0.1800,0.0000
10752,0.7871,0.155,0.0686,0.7507,0.8220,0.3966,0.4824,0.1820,0.0000
11264,0.7909,0.135,0.0857,0.7507,0.8258,0.3914,0.4760,0.1800,0.0000
11776,0.7929,0.130,0.0886,0.7550,0.8290,0.3869,0.4680,0.1840,0.0000
12288,0.7963,0.135,0.0794,0.7589,0.8290,0.3817,0.4640,0.1760,0.0000
12800,0.7961,0.140,0.0743,0.7562,0.8304,0.3754,0.4520,0.1840,0.0000
13312,0.7983,0.145,0.0663,0.7608,0.8317,0.3726,0.4504,0.1780,0.0000
13824,0.8007,0.135,0.0743,0.7646,0.8330,0.3600,0.4376,0.1660,0.0000
14336,0.8042,0.145,0.0594,0.7641,0.8370,0.3560,0.4312,0.1680,0.0000
14848,0.8052,0.135,0.0691,0.7692,0.8398,0.3469,0.4216,0.1600,0.0000
15360,0.8079,0.140,0.0606,0.7757,0.8388,0.3446,0.4184,0.1600,0.0000
15872,0.8138,0.140,0.0537,0.7809,0.8423,0.3326,0.4024,0.1580,0.0000
16384,0.8121,0.135,0.0611,0.7749,0.8417,0.3206,0.3856,0.1580,0.0000

